Atomic data for S II - Toward Better Diagnostics of Chemical Evolution in High-redshift Galaxies

Absorption-line spectroscopy is a powerful tool used to estimate element abundances in the nearby as well as distant universe. The accuracy of the abundances thus derived is, naturally, limited by the accuracy of the atomic data assumed for the spectral lines. We have recently started a project to perform the new extensive atomic data calculations used for optical/UV spectral lines in the plasma modeling code Cloudy using state-of-the-art quantal calculations. Here we demonstrate our approach by focussing on S II, an ion used to estimate metallicities for Milky Way interstellar clouds as well as distant damped Lyman-alpha (DLA) and sub-DLA absorber galaxies detected in the spectra of quasars and gamma-ray bursts (GRBs). We report new extensive calculations of a large number of energy levels of S II, and the line strengths of the resulting radiative transitions. Our calculations are based on the configuration interaction approach within a numerical Hartree-Fock framework, and utilize both non-ralativistic and quasirelativistic one-electron radial orbitals. The results of these new atomic calculations are then incorporated into Cloudy and applied to a lab plasma, and a typical DLA, for illustrative purposes. The new results imply relatively modest changes (~0.04 dex) to the metallicities estimated from S II in past studies. These results will be readily applicable to other studies of S II in the Milky Way and other galaxies.

==> table3.txt <==
Table: Transition line strengths S (in a.u.) for S II determined in the CI_HF+TRO approximation
================================================================================
Byte-by-byte Description of file: table3.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label    Explanations
--------------------------------------------------------------------------------
   1-  1 A1     ---   Data     Transition data type
   3-  4 A2     ---   Type     Transition line type
   5-  7 I3     ---   N_l      Lower level index
   9- 11 I3     ---   N_u      Upper level index
  12- 20 E9.2   a.u.  S        Transition line strength
--------------------------------------------------------------------------------
S E2  1   2 5.54E-03
S M1  1   2 1.77E-05
S E2  1   3 1.29E-02
S M1  1   3 6.30E-07
S E2  1   4 2.25E-06
S M1  1   4 3.37E-04
S E2  1   5 3.00E-10
S M1  1   5 1.67E-03
S E1  1   6 2.65E-01
S E1  1   7 1.74E-01
S E1  1   8 8.66E-02
S E1  1   9 1.07E-04
S E1  1  10 1.11E-05
S E1  1  11 4.07E-07
S E1  1  12 8.17E-08
S E1  1  13 8.37E-01
S E1  1  14 1.68E+00
S E1  1  15 2.54E+00
S E1  1  16 6.36E-08
S E3  1  16 2.26E+02
S E1  1  17 7.65E-06
S E3  1  17 3.39E+02
S E3  1  18 4.52E+02
S E3  1  19 5.67E+02
S E1  1  20 3.31E-04
S E1  1  21 1.28E-03
S E1  1  22 9.49E-05
S E1  1  23 6.05E-04
S E3  1  23 1.98E-01
S E1  1  24 1.17E-03
S E3  1  24 5.66E-01
S E3  1  25 7.50E-01
S E1  1  26 1.51E-05
S E1  1  28 3.17E-06
S E1  1  29 1.68E-04
S E1  1  30 1.38E-03
S E3  1  32 1.85E-02
S E1  1  33 1.43E+01
S E1  1  34 9.55E+00
S E1  1  35 4.78E+00
S E1  1  36 2.17E-04
S E1  1  37 8.87E-04
S E1  1  38 7.60E-05
S E1  1  39 4.18E-04
S E1  1  40 2.07E-03
S E1  1  42 2.76E-08
S E1  1  43 6.64E-05
S E1  1  44 2.60E-06
S E1  1  45 4.20E-04
S E1  1  46 8.32E-05
S E1  1  47 7.77E-08
S E1  1  48 4.25E-05
S E1  1  49 1.31E-07
S M1  2   3 2.40E+00
S E2  2   4 2.18E+01
S M1  2   4 2.63E-03
S E2  2   5 2.17E+01
S M1  2   5 8.41E-03
S E1  2   6 1.55E-05
S E1  2   7 3.41E-05
S E1  2   8 9.82E-06
S E1  2   9 1.84E-02
S E3  2   9 1.81E+01
S E1  2  10 1.76E-01
S E3  2  10 6.83E+00
S E1  2  11 5.38E-03
S E3  2  11 1.91E+02
S E1  2  12 4.86E-02
S E1  2  13 1.19E-03
S E1  2  14 1.05E-03
S E1  2  15 9.09E-05
S E1  2  16 2.29E-04
S E3  2  16 7.75E-03
S E1  2  17 1.98E-04
S E3  2  17 3.05E-02
S E3  2  18 1.03E-02
S E3  2  19 1.21E-02
S E1  2  20 1.65E+00
S E1  2  21 2.29E-01
S E1  2  22 3.27E-04
S E1  2  23 7.64E-05
S E1  2  24 9.92E-04
S E3  2  24 4.02E+00
S E3  2  25 5.42E+00
S E1  2  26 7.71E-02
S E3  2  26 3.21E+02
S E3  2  27 1.57E+02
S E1  2  28 4.00E-04
S E1  2  29 1.91E+00
S E1  2  30 2.43E-01
S E3  2  31 2.72E+02
S E3  2  32 6.69E+01
S E1  2  33 3.92E-05
S E1  2  34 9.91E-06
S E1  2  35 2.08E-04
S E1  2  36 1.36E+00
S E3  2  36 1.35E+02
S E1  2  37 3.16E-01
S E3  2  37 1.57E+02
S E1  2  38 1.85E-03
S E1  2  39 1.84E+00
S E1  2  40 3.20E-01
S E3  2  40 7.28E+01
S E1  2  42 1.49E+01
S E1  2  43 4.31E-01
S E1  2  44 5.76E+00
S E1  2  45 1.06E+00
S E3  2  45 4.94E+01
S E1  2  46 2.28E+00
S E1  2  47 7.93E-02
S E3  2  47 6.93E+01
S E1  2  48 5.35E-01
S E3  2  48 8.26E+01
S E1  2  49 4.44E-03
S E2  3   4 1.46E+01
S E2  3   5 5.09E+01
S M1  3   5 4.74E-03
S E1  3   6 1.48E-04
S E1  3   7 3.06E-05
S E1  3   9 2.62E-01
S E3  3   9 2.32E+01
S E1  3  10 1.48E-02
S E3  3  10 1.83E+01
S E1  3  11 8.99E-02
S E3  3  11 1.21E+02
S E3  3  12 1.57E+02
S E1  3  14 3.61E-03
S E1  3  15 1.53E-03
S E1  3  16 1.65E-05
S E3  3  16 2.13E-02
S E1  3  17 2.59E-04
S E3  3  17 2.59E-03
S E1  3  18 5.37E-04
S E3  3  18 3.28E-02
S E3  3  19 1.18E-01
S E1  3  21 2.93E+00
S E3  3  22 6.55E-02
S E1  3  23 4.46E-04
S E3  3  23 4.08E-02
S E1  3  24 1.77E-04
S E3  3  24 3.03E+00
S E1  3  25 1.70E-03
S E3  3  25 1.79E+01
S E1  3  26 7.20E-03
S E3  3  26 2.12E+02
S E1  3  27 9.48E-02
S E3  3  27 5.20E+02
S E1  3  29 1.65E-01
S E1  3  30 2.98E+00
S E1  3  31 2.55E-03
S E3  3  31 8.59E+01
S E3  3  32 4.06E+02
S E1  3  33 4.30E-04
S E1  3  34 1.20E-03
S E1  3  36 1.70E-01
S E3  3  36 1.68E+02
S E1  3  37 2.31E+00
S E3  3  37 2.55E+02
S E3  3  39 6.56E+01
S E1  3  40 3.29E+00
S E3  3  40 5.46E+01
S E1  3  41 2.12E+01
S E1  3  42 9.94E-01
S E1  3  43 8.69E+00
S E1  3  44 5.70E-01
S E1  3  45 3.42E+00
S E3  3  45 1.04E+02
S E3  3  46 7.51E+01
S E1  3  47 1.62E+00
S E3  3  47 9.95E+01
S E1  3  48 9.86E-01
S M1  4   5 1.33E+00
S E1  4   7 3.08E-09
S E1  4   8 3.29E-05
S E3  4   9 3.09E+01
S E1  4  10 8.21E-03
S E1  4  11 2.36E-03
S E1  4  12 5.04E-03
S E1  4  13 2.89E-05
S E1  4  14 1.35E-04
S E1  4  16 5.74E-05
S E3  4  17 5.23E-03
S E1  4  20 3.96E-01
S E1  4  21 2.21E-01
S E1  4  22 3.09E-05
S E1  4  23 6.28E-05
S E3  4  25 5.73E-01
S E3  4  26 2.25E+01
S E3  4  27 1.82E+01
S E1  4  28 6.71E-02
S E1  4  29 2.97E-01
S E3  4  31 1.68E+02
S E1  4  34 2.25E-05
S E1  4  35 1.45E-07
S E1  4  36 1.32E+00
S E3  4  37 2.57E+02
S E1  4  38 7.68E-01
S E1  4  39 7.66E-01
S E1  4  40 3.39E-01
S E3  4  41 1.04E+02
S E3  4  42 1.30E+02
S E1  4  44 2.49E-03
S E1  4  45 1.04E-02
S E1  4  46 2.37E+00
S E1  4  48 8.08E+00
S E1  4  49 8.42E-01
S E1  5   6 6.70E-05
S E1  5   7 5.08E-05
S E1  5   8 1.11E-05
S E1  5   9 1.70E-02
S E3  5   9 2.35E+01
S E1  5  10 3.78E-04
S E3  5  10 3.89E+01
S E1  5  11 1.38E-02
S E1  5  12 2.13E-03
S E1  5  13 2.05E-04
S E1  5  14 5.22E-04
S E1  5  15 1.56E-05
S E1  5  16 6.95E-06
S E3  5  16 4.25E-03
S E1  5  17 4.52E-05
S E3  5  17 2.11E-02
S E3  5  18 4.23E-02
S E3  5  19 1.01E-02
S E1  5  20 1.69E-01
S E1  5  21 1.05E+00
S E1  5  22 1.45E-05
S E1  5  23 1.29E-05
S E1  5  24 6.55E-05
S E3  5  24 4.24E-01
S E3  5  25 1.82E+00
S E1  5  26 3.52E-05
S E3  5  26 2.18E+01
S E3  5  27 5.67E+01
S E1  5  28 1.23E-01
S E1  5  29 1.17E-01
S E1  5  30 5.41E-01
S E3  5  31 6.52E+01
S E3  5  32 2.66E+02
S E1  5  33 7.45E-05
S E1  5  34 1.37E-06
S E1  5  35 7.61E-07
S E1  5  36 2.60E-01
S E3  5  36 2.82E+02
S E1  5  37 2.26E+00
S E3  5  37 2.06E+02
S E1  5  38 1.49E+00
S E1  5  39 3.09E-01
S E1  5  40 1.89E+00
S E3  5  41 3.23E+02
S E1  5  42 1.34E-02
S E3  5  42 1.92E+02
S E1  5  43 4.23E-03
S E1  5  44 6.63E-03
S E1  5  45 6.51E+00
S E1  5  46 9.37E-01
S E1  5  47 1.27E+01
S E1  5  48 1.05E-01
S E3  5  48 5.77E+01
S E1  5  49 2.47E+00
S M1  6   7 3.60E+00
S E2  6   9 1.54E-02
S M1  6   9 1.52E-03
S E2  6  10 3.95E-03
S M1  6  10 9.84E-05
S M1  6  11 2.04E-05
S E2  6  13 7.01E+00
S E2  6  14 9.69E+00
S E2  6  15 6.35E+00
S E2  6  16 4.60E-03
S M1  6  16 2.68E-09
S E2  6  17 5.63E-02
S M1  6  17 3.63E-09
S E2  6  18 3.41E-01
S M1  6  18 1.45E-07
S E2  6  19 1.56E+00
S E2  6  20 4.37E-03
S E2  6  21 1.17E-02
S E2  6  22 2.15E-01
S E2  6  23 1.51E+00
S M1  6  23 7.38E-06
S E2  6  24 3.84E+00
S M1  6  24 1.40E-05
S E2  6  25 5.06E+00
S M1  6  25 3.15E-05
S E2  6  26 5.15E-02
S E2  6  27 1.80E-01
S M1  6  27 9.09E-07
S E2  6  28 2.05E-03
S E2  6  31 1.43E-04
S E2  6  32 2.06E-03
S E2  6  33 4.29E-02
S E2  6  34 6.71E-02
S E2  6  35 4.94E-02
S M1  6  37 4.07E-06
S E2  6  39 1.89E-04
S E2  6  40 6.37E-04
S M1  6  40 1.40E-05
S E2  6  43 6.00E-04
S M1  6  43 2.12E-05
S M1  6  45 5.10E-06
S M1  7   8 3.33E+00
S E2  7   9 3.21E-03
S M1  7   9 2.80E-04
S M1  7  10 4.28E-04
S E2  7  11 1.56E-03
S M1  7  11 9.01E-06
S E2  7  12 1.57E-03
S M1  7  12 2.08E-07
S E2  7  13 7.91E-01
S E2  7  14 4.99E+00
S E2  7  15 9.65E+00
S E2  7  16 1.30E-01
S M1  7  16 1.56E-09
S E2  7  17 4.86E-01
S M1  7  17 3.11E-08
S E2  7  18 9.10E-01
S E2  7  21 5.68E-03
S E2  7  22 2.00E+00
S M1  7  22 7.41E-06
S E2  7  23 1.81E+00
S M1  7  23 1.61E-05
S E2  7  24 9.49E-02
S M1  7  24 2.04E-06
S E2  7  25 3.23E+00
S E2  7  26 1.77E-03
S E2  7  27 1.04E-01
S E2  7  28 2.89E-04
S M1  7  28 3.00E-04
S E2  7  29 8.22E-04
S E2  7  30 1.88E-03
S E2  7  31 2.63E-04
S E2  7  33 5.48E-02
S E2  7  34 2.93E-02
S E2  7  35 4.75E-03
S M1  7  38 1.80E-06
S M1  7  40 9.42E-06
S M1  7  44 5.77E-06
S M1  7  49 2.03E-05
S E2  8  10 1.12E-03
S M1  8  10 1.10E-04
S E2  8  11 6.61E-04
S M1  8  11 5.31E-06
S M1  8  12 1.07E-05
S E2  8  14 7.86E-01
S E2  8  15 6.93E+00
S E2  8  16 4.72E-01
S M1  8  16 1.26E-09
S E2  8  17 3.85E-01
S M1  8  22 1.23E-05
S E2  8  23 1.08E+00
S M1  8  23 6.97E-07
S E2  8  24 2.51E+00
S E2  8  26 3.07E-02
S M1  8  28 6.05E-05
S E2  8  30 1.05E-03
S E2  8  33 3.55E-02
S E2  8  34 4.17E-03
S M1  8  39 9.27E-06
S M1  8  40 4.91E-06
S M1  8  46 2.80E-06
S M1  8  49 4.73E-06
S E2  9  11 8.11E-01
S M1  9  11 1.69E-03
S E2  9  12 3.64E-01
S E2  9  16 3.85E-03
S M1  9  16 2.05E-05
S E2  9  17 4.12E-03
S M1  9  17 6.61E-05
S E2  9  18 1.29E-03
S M1  9  18 5.16E-04
S E2  9  19 1.41E-02
S E2  9  20 3.65E-01
S E2  9  21 1.82E+00
S E2  9  22 1.73E-03
S E2  9  23 3.10E-03
S M1  9  23 2.12E-05
S E2  9  24 3.90E-04
S M1  9  24 1.70E-05
S E2  9  25 3.04E-02
S M1  9  25 5.31E-05
S E2  9  26 6.61E-02
S M1  9  26 6.71E-05
S E2  9  27 5.90E-01
S M1  9  27 6.31E-05
S E2  9  28 3.68E+01
S E2  9  29 9.57E+00
S E2  9  30 3.83E+01
S E2  9  31 7.80E-01
S E2  9  32 9.41E+00
S E2  9  35 4.00E-03
S E2  9  36 3.36E-01
S E2  9  37 1.10E+00
S E2  9  38 6.49E+00
S E2  9  39 1.21E+00
S E2  9  40 4.21E+00
S M1  9  40 1.12E-05
S E2  9  41 2.07E+00
S E2  9  42 3.06E-01
S E2  9  43 1.16E+00
S E2  9  44 3.08E-01
S E2  9  45 2.33E-02
S E2  9  46 5.03E-02
S E2  9  47 5.19E-01
S E2  9  48 1.64E-01
S E2  9  49 2.37E-01
S E2  10 11 7.20E-01
S M1  10 11 2.99E-03
S E2  10 12 2.15E-01
S M1  10 12 9.30E-04
S E2  10 16 9.95E-03
S M1  10 16 2.39E-04
S E2  10 17 5.99E-03
S M1  10 17 4.23E-04
S E2  10 18 4.47E-03
S E2  10 20 9.69E-01
S E2  10 21 2.11E-01
S E2  10 22 4.07E-03
S M1  10 22 3.50E-05
S E2  10 23 2.46E-03
S M1  10 23 1.31E-05
S E2  10 24 8.34E-03
S M1  10 24 1.06E-05
S E2  10 25 3.45E-03
S E2  10 26 3.79E-01
S M1  10 26 2.43E-05
S E2  10 27 6.79E-02
S E2  10 28 2.48E+01
S E2  10 29 2.29E+01
S E2  10 30 9.28E+00
S E2  10 31 6.75E+00
S E2  10 36 6.68E-01
S E2  10 37 1.32E-01
S E2  10 38 4.26E+00
S E2  10 39 1.94E+00
S M1  10 39 5.28E-06
S E2  10 40 1.66E+00
S M1  10 40 1.97E-05
S E2  10 41 2.14E-01
S E2  10 42 1.39E+00
S E2  10 43 2.86E-01
S E2  10 44 8.00E-01
S E2  10 45 1.01E-01
S M1  10 45 1.24E-05
S E2  10 46 1.03E-02
S M1  10 46 4.52E-06
S E2  10 47 1.34E-01
S E2  10 48 1.73E-01
S E2  10 49 1.78E-01
S M1  11 12 1.33E+00
S E2  11 16 1.15E-02
S M1  11 16 2.86E-06
S E2  11 17 3.61E-03
S M1  11 17 7.12E-06
S E2  11 18 1.63E-02
S E2  11 20 5.27E+01
S E2  11 21 5.28E+01
S E2  11 22 9.63E-04
S M1  11 22 1.11E-04
S M1  11 23 4.73E-05
S M1  11 24 1.51E-03
S E2  11 25 2.12E-01
S E2  11 26 8.02E-01
S M1  11 26 1.80E-05
S E2  11 27 4.89E+00
S E2  11 28 2.61E-02
S M1  11 28 2.86E-04
S E2  11 29 2.26E+00
S E2  11 30 8.23E+00
S E2  11 31 4.70E-04
S E2  11 36 1.12E+01
S M1  11 36 1.59E-04
S E2  11 37 2.53E+01
S M1  11 37 8.62E-05
S E2  11 38 1.11E-02
S E2  11 39 8.66E+00
S M1  11 39 2.30E-05
S E2  11 40 8.56E+00
S E2  11 41 5.62E+00
S E2  11 42 9.15E-01
S E2  11 43 3.96E+00
S E2  11 44 1.78E+00
S E2  11 45 1.40E+00
S E2  11 46 2.24E+00
S E2  11 47 1.30E+00
S E2  11 48 1.61E+00
S E2  11 49 1.84E-02
S E2  12 16 1.17E-02
S E2  12 17 2.11E-02
S E2  12 21 5.17E+01
S M1  12 22 2.56E-04
S E2  12 23 4.90E-03
S M1  12 23 1.05E-03
S E2  12 24 6.13E-02
S E2  12 26 2.60E+00
S M1  12 28 5.67E-04
S E2  12 29 3.97E+00
S E2  12 30 2.31E+00
S E2  12 36 1.03E+01
S M1  12 36 5.03E-05
S E2  12 37 6.80E+00
S E2  12 40 8.97E+00
S M1  12 40 2.56E-05
S E2  12 42 3.43E+00
S E2  12 43 1.38E+00
S E2  12 44 1.61E+00
S E2  12 45 3.33E+00
S E2  12 47 4.21E-01
S E2  12 48 4.64E-02
S E2  13 16 1.12E+02
S E2  13 17 7.87E+01
S M1  13 20 4.34E-03
S M1  13 22 2.46E-05
S E2  13 23 3.37E+01
S E2  13 24 8.16E+01
S E2  13 26 5.35E-01
S M1  13 29 2.88E-04
S E2  13 33 1.08E+02
S E2  13 34 1.18E+01
S E2  13 36 4.62E-02
S E2  13 37 5.88E-02
S M1  13 38 1.65E-04
S E2  13 42 1.16E-01
S E2  13 43 7.29E-03
S E2  13 44 7.06E-03
S E2  13 45 3.31E-02
S E2  13 47 1.18E-02
S E2  13 48 1.39E-02
S E2  14 17 1.30E+02
S E2  14 18 1.97E+02
S E2  14 22 6.67E+01
S M1  14 22 2.20E-05
S E2  14 23 6.34E+01
S M1  14 23 3.81E-05
S E2  14 24 4.73E+00
S E2  14 25 1.05E+02
S E2  14 27 1.72E+00
S M1  14 29 1.09E-03
S M1  14 30 1.01E-03
S E2  14 31 9.34E-04
S E2  14 33 1.54E+02
S E2  14 34 7.67E+01
S E2  14 35 1.18E+01
S E2  14 36 1.18E-01
S E2  14 37 2.68E-01
S M1  14 38 9.34E-04
S E2  14 41 3.55E-01
S E2  14 42 1.07E-01
S E2  14 43 2.91E-02
S E2  14 44 3.52E-02
S E2  14 45 9.59E-02
S E2  14 46 8.87E-02
S E2  14 47 3.71E-02
S E2  14 49 1.68E-03
S M1  14 49 1.31E-05
S E2  15 19 3.85E+02
S M1  15 21 5.06E-03
S E2  15 22 7.14E+00
S E2  15 23 5.08E+01
S M1  15 23 3.62E-05
S E2  15 24 1.34E+02
S M1  15 24 4.25E-05
S E2  15 25 1.87E+02
S M1  15 25 1.02E-04
S E2  15 26 1.50E+00
S E2  15 27 5.19E+00
S M1  15 29 3.32E-04
S M1  15 30 4.76E-03
S E2  15 31 1.38E-03
S E2  15 32 1.94E-02
S E2  15 33 1.06E+02
S E2  15 34 1.56E+02
S E2  15 35 1.10E+02
S E2  15 38 7.79E-03
S E2  15 41 5.74E-02
S E2  15 43 4.87E-02
S E2  15 44 1.15E-02
S E2  15 49 3.81E-03
S M1  16 17 9.60E+00
S E2  16 22 2.15E+01
S M1  16 22 5.26E-03
S E2  16 23 4.42E+01
S M1  16 23 8.44E-03
S E2  16 24 1.26E+01
S M1  16 24 1.86E-03
S E2  16 25 4.82E-01
S M1  16 26 2.64E-04
S E2  16 31 7.93E-03
S E2  16 34 2.39E-01
S E2  16 35 1.05E+00
S M1  16 36 2.55E-04
S M1  16 42 2.16E-04
S M1  16 48 8.76E-05
S M1  17 18 1.28E+01
S E2  17 19 1.42E+00
S E2  17 22 3.33E+01
S E2  17 23 1.83E+01
S M1  17 23 9.10E-04
S E2  17 24 5.85E+01
S M1  17 24 1.09E-02
S E2  17 25 9.53E+00
S M1  17 25 1.75E-03
S E2  17 26 7.94E-01
S M1  17 26 5.33E-05
S M1  17 27 2.58E-04
S M1  17 31 8.89E-04
S E2  17 32 5.31E-03
S E2  17 34 9.21E-01
S E2  17 35 9.24E-01
S M1  17 36 4.85E-04
S M1  17 37 6.64E-05
S M1  17 41 1.20E-04
S M1  17 44 2.76E-05
S M1  17 48 1.62E-04
S E2  18 19 2.31E+01
S M1  18 19 9.98E+00
S E2  18 23 4.95E+01
S E2  18 24 5.45E+01
S M1  18 24 1.41E-03
S E2  18 25 5.92E+01
S M1  18 25 8.34E-03
S E2  18 26 6.99E-01
S M1  18 26 9.34E-05
S E2  18 27 1.94E+00
S M1  18 27 1.45E-04
S E2  18 31 6.38E-03
S M1  18 31 1.07E-03
S E2  18 32 8.42E-05
S M1  18 32 1.30E-03
S E2  18 33 5.10E-01
S E2  18 34 1.95E+00
S M1  18 37 6.00E-04
S M1  18 43 5.40E-05
S M1  18 47 2.54E-04
S E2  19 24 4.60E+01
S E2  19 25 1.64E+02
S M1  19 25 1.73E-02
S E2  19 27 5.39E+00
S M1  19 27 1.39E-03
S E2  19 31 2.45E-03
S M1  19 31 9.45E-05
S E2  19 32 3.13E-02
S M1  19 32 3.53E-03
S E2  19 33 2.78E+00
S M1  19 41 2.93E-04
S E2  19 43 1.55E-02
S E2  20 26 1.00E+02
S M1  20 28 3.54E-05
S E2  20 29 1.35E+00
S M1  20 29 1.33E-03
S E2  20 36 9.85E+01
S E2  20 37 6.91E+01
S M1  20 38 4.91E-04
S E2  20 40 4.16E+00
S E2  20 42 1.89E+02
S E2  20 43 6.33E+00
S E2  20 44 1.38E+01
S E2  20 45 4.44E+01
S E2  20 47 1.42E+01
S E2  20 48 5.51E+01
S M1  20 49 5.75E-06
S E2  21 27 1.64E+02
S M1  21 29 4.31E-03
S E2  21 30 3.01E+00
S M1  21 30 2.22E-03
S E2  21 31 3.19E-01
S E2  21 36 9.41E+01
S E2  21 37 2.21E+02
S M1  21 38 2.04E-04
S E2  21 39 6.75E+00
S E2  21 40 4.70E+00
S E2  21 41 3.32E+02
S E2  21 42 4.82E+01
S E2  21 43 3.40E+01
S E2  21 44 9.82E+00
S E2  21 45 1.04E+02
S E2  21 46 7.82E+01
S E2  21 47 5.51E+01
S E2  21 48 3.61E+00
S E2  21 49 3.40E-01
S E2  22 33 2.57E+00
S E2  22 34 2.33E+01
S M1  22 35 2.61E-04
S M1  22 36 1.10E-04
S M1  22 44 2.89E-04
S M1  23 26 1.09E-01
S E2  23 31 9.48E-04
S E2  23 33 1.82E+01
S E2  23 34 2.12E+01
S M1  23 34 3.40E-04
S E2  23 35 1.28E+01
S M1  23 36 5.12E-05
S M1  23 37 6.79E-05
S M1  23 39 4.15E-05
S E2  23 40 1.72E-02
S M1  23 43 2.22E-04
S M1  23 44 1.18E-04
S M1  24 25 6.75E+00
S M1  24 26 1.77E-01
S M1  24 27 7.16E-02
S E2  24 31 1.11E-01
S M1  24 31 1.31E-05
S E2  24 32 2.84E-03
S E2  24 33 4.70E+01
S E2  24 34 1.04E+00
S E2  24 35 3.02E+01
S E2  24 36 7.41E-01
S E2  24 37 2.06E-01
S E2  24 39 2.31E-01
S E2  24 40 1.42E-01
S M1  24 40 6.39E-05
S E2  24 42 1.78E-01
S M1  24 43 1.14E-04
S E2  24 44 1.53E-02
S M1  24 44 3.66E-05
S E2  24 48 3.46E-02
S M1  25 27 3.30E-01
S E2  25 30 4.22E+00
S E2  25 31 1.68E-02
S M1  25 31 5.50E-05
S E2  25 32 3.23E-01
S M1  25 32 1.25E-05
S E2  25 33 6.35E+01
S M1  25 33 7.33E-04
S E2  25 34 4.09E+01
S E2  25 36 3.00E-01
S E2  25 37 2.72E+00
S M1  25 37 1.89E-04
S E2  25 40 1.26E+00
S E2  25 41 6.17E-01
S E2  25 42 8.61E-02
S E2  25 43 6.66E-02
S M1  25 43 5.38E-04
S E2  25 44 1.05E-02
S E2  25 45 5.59E-03
S E2  25 47 1.50E-01
S M1  25 47 1.08E-04
S E2  25 48 1.19E-02
S M1  26 27 3.47E+00
S E2  26 29 1.03E+02
S E2  26 30 2.68E+01
S E2  26 31 1.24E+01
S M1  26 31 6.65E-04
S E2  26 32 1.10E+00
S E2  26 33 6.28E-01
S E2  26 35 3.14E-01
S E2  26 36 6.10E+01
S M1  26 36 7.42E-05
S E2  26 37 1.53E+01
S M1  26 37 1.96E-04
S E2  26 39 2.58E+01
S E2  26 40 6.52E+00
S E2  26 41 2.40E+00
S E2  26 42 1.44E+01
S E2  26 43 5.95E-01
S E2  26 44 1.64E+00
S E2  26 45 3.97E-01
S E2  26 46 1.57E-02
S E2  26 47 9.47E-01
S M1  26 47 1.09E-04
S E2  26 48 3.83E+00
S E2  27 29 1.91E+01
S E2  27 30 1.60E+02
S E2  27 31 1.06E+00
S M1  27 31 1.57E-03
S E2  27 32 1.74E+01
S M1  27 32 8.95E-04
S E2  27 33 2.23E+00
S E2  27 34 1.11E+00
S E2  27 36 9.05E+00
S E2  27 37 8.57E+01
S E2  27 40 4.48E+01
S E2  27 41 2.05E+01
S E2  27 42 2.78E+00
S E2  27 43 2.59E+00
S E2  27 44 3.97E-01
S E2  27 45 2.92E-01
S E2  27 47 6.54E+00
S E2  27 48 4.94E-01
S E2  28 36 4.11E+00
S E2  28 37 6.61E+00
S M1  28 39 3.67E-05
S E2  28 43 2.07E+01
S E2  28 44 1.40E+01
S E2  28 45 2.60E-02
S M1  28 46 5.77E-05
S E2  28 47 6.47E-02
S E2  28 48 9.18E-02
S E2  29 31 2.79E+02
S E2  29 36 2.83E-01
S E2  29 38 2.76E+00
S E2  29 39 5.50E+01
S E2  29 40 5.72E+01
S E2  29 41 1.51E+01
S E2  29 42 1.39E+02
S E2  29 43 3.86E+01
S E2  29 44 1.12E+02
S E2  29 45 1.41E+00
S E2  29 46 4.46E-01
S E2  29 47 2.52E+01
S E2  29 48 4.23E+01
S E2  29 49 3.32E+01
S E2  30 31 2.69E+01
S E2  30 32 3.84E+02
S E2  30 37 5.39E-01
S E2  30 38 3.97E+00
S E2  30 39 3.82E+01
S E2  30 40 1.32E+02
S E2  30 41 1.98E+02
S E2  30 42 3.02E+01
S E2  30 43 1.87E+02
S E2  30 44 4.66E+01
S E2  30 45 4.74E+00
S E2  30 46 7.73E-02
S E2  30 47 8.09E+01
S E2  30 48 1.54E+01
S E2  30 49 5.04E+01
S M1  31 32 4.44E+00
S E2  31 36 2.16E+01
S E2  31 41 2.19E+00
S M1  31 41 1.14E-03
S E2  31 42 2.28E+01
S E2  31 43 1.02E+01
S E2  31 44 9.03E+01
S E2  31 45 1.11E-01
S E2  31 48 2.82E-01
S E2  32 37 2.67E+01
S E2  32 41 2.92E+01
S E2  32 43 1.30E+02
S E2  32 47 2.57E-01
S M1  33 40 1.69E-03
S M1  33 47 1.77E-03
S M1  34 40 1.11E-03
S M1  34 45 1.99E-04
S M1  34 49 4.36E-04
S M1  35 39 1.20E-03
S M1  35 49 9.77E-05
S E2  36 42 6.37E+01
S E2  36 44 2.51E+00
S E2  36 45 1.67E+01
S E2  36 46 2.38E+01
S M1  36 46 9.86E-05
S E2  36 48 5.71E+00
S E2  36 49 5.65E+00
S E2  37 41 9.64E+01
S E2  37 43 5.12E+00
S M1  37 44 1.19E-03
S E2  37 45 4.93E+01
S E2  37 46 1.25E+01
S E2  37 47 1.51E+00
S E2  37 48 3.52E+00
S E2  37 49 1.22E+01
S E2  38 43 2.54E+01
S E2  38 44 1.46E+01
S E2  38 45 1.42E+01
S E2  38 47 1.99E+02
S E2  38 48 1.23E+02
S E2  39 47 8.92E+00
S E2  39 48 1.58E+01
S E2  40 45 5.78E+00
S E2  40 46 8.26E-01
S M1  40 46 4.24E-04
S E2  40 47 3.46E+01
S E2  40 48 1.03E+01
S E2  41 47 3.13E+01
S E2  42 45 5.04E+00
S E2  42 46 1.29E+00
S E2  42 48 1.54E+01
S E2  43 49 1.33E+02
S E2  44 49 9.26E+01

